Infrared photometry with InGaAs detectors: First light with SPECULOOS

We present the photometric performance of SPIRIT, a ground-based near-infrared InGaAs CMOS-based instrument (1280 by 1024 pixels, 12 micron pitch), using on-sky results from the SPECULOOS-Southern Observatory during 2022 - 2023. SPIRIT was specifically designed to optimise time-series photometric precision for observing late M and L type stars. To achieve this, a custom wide-pass filter (0.81 - 1.33 microns, zYJ ) was used, which was also designed to minimise the effects of atmospheric precipitable water vapour (PWV) variability on differential photometry. Additionally, SPIRIT was designed to be maintenance-free by eliminating the need for liquid nitrogen for cooling. We compared SPIRIT's performance with a deeply-depleted (2048 by 2048 pixels, 13.5 micron pitch) CCD-based instrument (using an I+z' filter, 0.7 - 1.1 microns) through simultaneous observations. For L type stars and cooler, SPIRIT exhibited better photometric noise performance compared to the CCD-based instrument. The custom filter also significantly minimised red noise in the observed light curves typically introduced by atmospheric PWV variability. In SPIRIT observations, the detector's read noise was the dominant limitation, although in some cases, we were limited by the lack of comparison stars.

==> environment.yml <==
name: phd
channels:
  - defaults
dependencies:
  - anyio=3.5.0
  - appnope=0.1.2
  - argon2-cffi=21.3.0
  - argon2-cffi-bindings=21.2.0
  - asttokens=2.0.5
  - attrs=22.1.0
  - babel=2.11.0
  - backcall=0.2.0
  - beautifulsoup4=4.11.1
  - bleach=4.1.0
  - brotlipy=0.7.0
  - ca-certificates=2023.01.10
  - certifi=2022.12.7
  - cffi=1.15.1
  - charset-normalizer=2.0.4
  - comm=0.1.2
  - cryptography=39.0.1
  - debugpy=1.5.1
  - decorator=5.1.1
  - defusedxml=0.7.1
  - entrypoints=0.4
  - executing=0.8.3
  - flit-core=3.8.0
  - gettext=0.21.0
  - giflib=5.2.1
  - glib=2.69.1
  - gst-plugins-base=1.14.1
  - gstreamer=1.14.1
  - icu=68.1
  - idna=3.4
  - importlib-metadata=6.0.0
  - importlib_metadata=6.0.0
  - importlib_resources=5.2.0
  - ipykernel=6.19.2
  - ipython=8.10.0
  - ipython_genutils=0.2.0
  - ipywidgets=8.0.4
  - jedi=0.18.1
  - jinja2=3.1.2
  - jpeg=9e
  - json5=0.9.6
  - jsonschema=4.17.3
  - jupyter=1.0.0
  - jupyter_client=8.1.0
  - jupyter_console=6.6.3
  - jupyter_core=5.3.0
  - jupyter_server=1.23.4
  - jupyterlab=3.5.3
  - jupyterlab_pygments=0.1.2
  - jupyterlab_server=2.21.0
  - jupyterlab_widgets=3.0.5
  - krb5=1.19.4
  - lerc=3.0
  - libclang=12.0.0
  - libcxx=14.0.6
  - libdeflate=1.17
  - libedit=3.1.20221030
  - libffi=3.4.2
  - libiconv=1.16
  - libllvm12=12.0.0
  - libpng=1.6.39
  - libpq=12.9
  - libsodium=1.0.18
  - libtiff=4.5.0
  - libwebp=1.2.4
  - libwebp-base=1.2.4
  - libxml2=2.9.14
  - libxslt=1.1.35
  - llvm-openmp=14.0.6
  - lxml=4.9.1
  - lz4-c=1.9.4
  - markupsafe=2.1.1
  - matplotlib-inline=0.1.6
  - mistune=0.8.4
  - nbclassic=0.5.3
  - nbclient=0.5.13
  - nbconvert=6.5.4
  - nbformat=5.7.0
  - ncurses=6.4
  - nest-asyncio=1.5.6
  - notebook=6.5.3
  - notebook-shim=0.2.2
  - nspr=4.33
  - nss=3.74
  - openssl=1.1.1t
  - packaging=23.0
  - pandocfilters=1.5.0
  - parso=0.8.3
  - pcre=8.45
  - pexpect=4.8.0
  - pickleshare=0.7.5
  - pip=23.0.1
  - pkgutil-resolve-name=1.3.10
  - platformdirs=2.5.2
  - ply=3.11
  - prometheus_client=0.14.1
  - prompt-toolkit=3.0.36
  - prompt_toolkit=3.0.36
  - psutil=5.9.0
  - ptyprocess=0.7.0
  - pure_eval=0.2.2
  - pycparser=2.21
  - pygments=2.11.2
  - pyopenssl=23.0.0
  - pyqt=5.15.7
  - pyqt5-sip=12.11.0
  - pyrsistent=0.18.0
  - pysocks=1.7.1
  - python=3.8.16
  - python-dateutil=2.8.2
  - python-fastjsonschema=2.16.2
  - pyzmq=23.2.0
  - qt-main=5.15.2
  - qt-webengine=5.15.9
  - qtconsole=5.4.0
  - qtpy=2.2.0
  - qtwebkit=5.212
  - readline=8.2
  - requests=2.28.1
  - send2trash=1.8.0
  - setuptools=65.6.3
  - sip=6.6.2
  - six=1.16.0
  - sniffio=1.2.0
  - soupsieve=2.3.2.post1
  - sqlite=3.41.1
  - stack_data=0.2.0
  - terminado=0.17.1
  - tinycss2=1.2.1
  - tk=8.6.12
  - toml=0.10.2
  - tomli=2.0.1
  - tornado=6.2
  - traitlets=5.7.1
  - typing-extensions=4.4.0
  - typing_extensions=4.4.0
  - urllib3=1.26.14
  - wcwidth=0.2.5
  - webencodings=0.5.1
  - websocket-client=0.58.0
  - wheel=0.38.4
  - widgetsnbextension=4.0.5
  - xz=5.2.10
  - zeromq=4.3.4
  - zlib=1.2.13
  - zstd=1.5.4
  - pip:
    - astropy==5.2.2
    - contourpy==1.0.7
    - cycler==0.11.0
    - fonttools==4.39.3
    - importlib-resources==5.12.0
    - julian==0.14
    - kiwisolver==1.4.4
    - matplotlib==3.7.1
    - numpy==1.24.2
    - pandas==1.3.1
    - pillow==9.4.0
    - pyerfa==2.0.0.3
    - pyparsing==3.0.9
    - pytz==2023.3
    - pyyaml==6.0
    - scipy==1.10.1
    - tqdm==4.66.2
    - zipp==3.15.0
prefix: /Users/peter/opt/anaconda3/envs/phd

